The UV luminosity functions of Bright z>8 Galaxies: Determination from ~0.41 deg2 of HST Observations along ~sim 300 independent sightlines

We determine the bright end of the rest-frame UV luminosity function (UVLF) at $z=8-10$ by selecting bright $z\gtrsim 8$ photometric candidates from the largest systematic compilation of HST (pure-)parallel observations to date, the Super-Brightest-of-Reionizing-Galaxies (SuperBoRG) data set. The data set includes $\sim300$ independent sightlines from WFC3 observations, totalling $800-1300$ arcmin$^2$ (depending on redshift). We identify 31 $z\gtrsim8$ candidates via colour selection and photo-$z$ analysis with observed magnitude ($24.1< H_{160} <26.6$) and $1\sigma$ range probability of $58-95\%$ of being true high-z galaxies. Following detailed completeness and source recovery simulations, as well as modelling of interloper contamination, we derive rest-frame UVLFs at $z=8-10$ down to $M_{UV}\simeq-23$. We find that the bright end of the galaxy luminosity function can be described both by a Schechter and by a double power-law function, with our space-based large area determination showing some tentative discrepancies with the luminosity functions derived from ground-based observations at the same redshifts. We identify two possible explanations. The first is that the UVLF includes a substantial contribution from AGNs at magnitudes $M_{UV}<-22$. The UVLF we derive at $z=8$ is consistent with no evolution of the bright end from $z=6-7$ UVLFs that include AGNs. An alternative (and non-exclusive) possibility is that the dust content of the observed galaxies decreases with redshift, thereby countering the naturally expected decrease in the UV luminosity functions because of a decreased star formation rate with increasing redshift. Both scenarios raise interesting prospects to further understand galaxy formation in extreme objects during the epoch of reionisation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
